Error estimates for perturbed variational inequalities of the first kind

In this paper, we derive a priori error estimates for variational inequalities of the first kind in an abstract framework. This is done by combining the first Strang Lemma and the Falk Theorem. The main application consists in the derivation of a priori error estimates for Galerkin methods, in which "variational crimes" may perturb the underlying variational inequality. Different types of perturbations are incorporated into the abstract framework and discussed by various examples. For instance, the perturbation caused by an inexact quadrature is examined in detail for the Laplacian obstacle problem. For this problem, guaranteed rates for the approximation error resulting from the use of higher-order finite elements are derived. In numerical experiments, the influence of the number of quadrature points on the approximation error and on the quadrature-related error itself is studied for several discretization methods.

==> a1.txt <==
17 3.9523489170167087e-01 3.7278304922542288e-01 3.7119376474232602e-01 3.7101923565422712e-01 3.7100049653169764e-01 3.7099848469659941e-01 3.7099824109098589e-01 3.7099824108733143e-01 8.8064058235792247e-02 9.9954498855162489e-03 1.1704223444812313e-03 1.2671249044266133e-04 1.3624900025083038e-05 1.4717593617572425e-06 
24 3.4518044231045564e-01 3.1023400446299887e-01 3.0939030737350981e-01 3.0930293685974647e-01 3.0929389827238696e-01 3.0929295165362186e-01 3.0929283907591193e-01 3.0929283907426935e-01 1.1415408296423672e-01 5.0029041242396557e-03 5.5096251594388809e-04 5.7696079518616177e-05 6.0751640203700088e-06 6.4792862990403430e-07 
34 2.6477144953217219e-01 2.3571486934411209e-01 2.3534847048389451e-01 2.3532508327294149e-01 2.3532345274609748e-01 2.3532333712962447e-01 2.3532332829274455e-01 2.3532332829272959e-01 8.0043756527734461e-02 2.9034050306213578e-03 2.6892804751718906e-04 2.0542960017216402e-05 1.4839280217819078e-06 1.0551195798911799e-07 
72 2.0717118383164371e-01 1.9185350879194094e-01 1.9171241730095387e-01 1.9170736684518822e-01 1.9170709662866681e-01 1.9170707942714402e-01 1.9170707817696708e-01 1.9170707817696506e-01 7.2188995112057189e-02 3.0242571891700271e-03 2.4512918344070367e-04 1.7918989644610883e-05 1.2749005079123518e-06 9.0164031550080791e-08 
118 1.7852676892408209e-01 1.5076328887081683e-01 1.5063897888629446e-01 1.5063529148759608e-01 1.5063508456762112e-01 1.5063507070253304e-01 1.5063506966503704e-01 1.5063506966503520e-01 9.2509090511094336e-02 2.2257603348350688e-03 1.7777718122438465e-04 1.2884051094184599e-05 9.1210533641085227e-07 6.4322169031979374e-08 
187 1.1844198353370582e-01 1.1269972546993057e-01 1.1268094038264816e-01 1.1268046058712305e-01 1.1268044194374313e-01 1.1268044117921069e-01 1.1268044114593485e-01 1.1268044114593487e-01 2.8680702165980294e-02 6.8231347091138729e-04 3.3802938768838001e-05 1.5089998529878350e-06 6.5241398870376285e-08 2.7909516892332193e-09 
355 9.5650887977421092e-02 8.9378199031634270e-02 8.9372633396889029e-02 8.9372539573156606e-02 8.9372536085355059e-02 8.9372535939381034e-02 8.9372535932918384e-02 8.9372535932918384e-02 3.2918380779102016e-02 6.7939967736602917e-04 3.4713820576076283e-05 1.5495453031404781e-06 6.6754532519733554e-08 2.8477482850225501e-09 
540 7.8868742565361485e-02 6.9898490675886035e-02 6.9897001659666377e-02 6.9896991043817039e-02 6.9896990902141840e-02 6.9896990899621758e-02 6.9896990899568689e-02 6.9896990899568745e-02 3.5485435497371313e-02 1.5387406781585422e-04 3.7234784185342443e-06 9.1421868340162510e-08 2.2012108916819453e-09 5.2410761290393396e-11 
800 5.6673342224285286e-02 5.4345112580626111e-02 5.4344388735036581e-02 5.4344382655313613e-02 5.4344382544209160e-02 5.4344382541949170e-02 5.4344382541899182e-02 5.4344382541899119e-02 1.5047027155447187e-02 1.3564177855536578e-04 3.5767478276253457e-06 8.8063610099647234e-08 2.1179736213831207e-09 5.0411239749714885e-11 
1496 4.6802869145443154e-02 4.2847136718036583e-02 4.2846859496465377e-02 4.2846857974637019e-02 4.2846857948433750e-02 4.2846857947878743e-02 4.2846857947866010e-02 4.2846857947865996e-02 1.8579461624884431e-02 1.1736061503439657e-04 3.4138716534645379e-06 8.6474103269664467e-08 2.0983894905894107e-09 5.0095697534477852e-11 
2326 3.8263796884049676e-02 3.3300695264901065e-02 3.3300635782093961e-02 3.3300635624094632e-02 3.3300635623053763e-02 3.3300635623045027e-02 3.3300635623044972e-02 3.3300635623044993e-02 1.8601886113733729e-02 2.5356959907954243e-05 3.2947900848157615e-07 4.1788218314123997e-09 5.2161245569496745e-11 6.4505268555045273e-13 
3735 2.7999505702210797e-02 2.6056385049284064e-02 2.6056355465302838e-02 2.6056355382868653e-02 2.6056355382211384e-02 2.6056355382205298e-02 2.6056355382205337e-02 2.6056355382205264e-02 1.0142449569679272e-02 2.4073182746873571e-05 3.2713095126705149e-07 4.1649060276405977e-09 5.2022083271831885e-11 6.4345936452663118e-13 
6664 2.2520317505471853e-02 2.0474886008220602e-02 2.0474870094291914e-02 2.0474870068505673e-02 2.0474870068307369e-02 2.0474870068305364e-02 2.0474870068305388e-02 2.0474870068305458e-02 9.3202863151597096e-03 2.0842803005411715e-05 3.1383150655319680e-07 4.1257067025079463e-09 5.2007870727939542e-11 6.4491011428848958e-13 
9761 1.7385512236056080e-02 1.5919018931223501e-02 1.5919017452225164e-02 1.5919017448302972e-02 1.5919017448290319e-02 1.5919017448290284e-02 1.5919017448290235e-02 1.5919017448290287e-02 6.9540866626960013e-03 4.2984430135968434e-06 2.7390169101248389e-08 1.6896741031699552e-10 1.0362180838775413e-12 1.8018491522722730e-14 
16507 1.3468940048809193e-02 1.2586293321794307e-02 1.2586291684320133e-02 1.2586291682297482e-02 1.2586291682291003e-02 1.2586291682291018e-02 1.2586291682291004e-02 1.2586291682290959e-02 4.7691345816330086e-03 4.1067162526949957e-06 2.7108484083412928e-08 1.6859510882327540e-10 1.0359167822166438e-12 2.2602656421012394e-14 
28321 1.0912452964586601e-02 9.9070820892630893e-03 9.9070809599133627e-03 9.9070809590414075e-03 9.9070809590382936e-03 9.9070809590382745e-03 9.9070809590382711e-03 9.9070809590382745e-03 4.5577486141957935e-03 3.4549416197308497e-06 2.5631695371063713e-08 1.6608212227870329e-10 1.0335169529870452e-12 2.8082919310801904e-14 
40334 8.5032972356483393e-03 7.7752126160594032e-03 7.7752124663567103e-03 7.7752124662002018e-03 7.7752124662000006e-03 7.7752124662000162e-03 7.7752124662000023e-03 7.7752124661999529e-03 3.4299144516176526e-03 7.3191408386322523e-07 2.1750945884890812e-09 6.2893855003289311e-12 5.7486061633543015e-14 3.5108079751171498e-14 
70176 6.6701385759235640e-03 6.1340758415378829e-03 6.1340757544041599e-03 6.1340757543601257e-03 6.1340757543601014e-03 6.1340757543600997e-03 6.1340757543600893e-03 6.1340757543601136e-03 2.6154986794941926e-03 6.8142181678194809e-07 2.1306759495961393e-09 6.2581097635725028e-12 6.9025853363715067e-14 4.1617737432679397e-14 
117111 5.3842167123059927e-03 4.8409539423538497e-03 4.8409538804228521e-03 4.8409538804002027e-03 4.8409538804001419e-03 4.8409538804001385e-03 4.8409538804001393e-03 4.8409538804001472e-03 2.3529097910631883e-03 5.5686339432730338e-07 1.9775801521541038e-09 6.1110044234111066e-12 8.2098220686084689e-14 5.6040789254211490e-14 
165155 4.1629348942183748e-03 3.8146665494110834e-03 3.8146665399421222e-03 3.8146665399370798e-03 3.8146665399370989e-03 3.8146665399370725e-03 3.8146665399370321e-03 3.8146665399370725e-03 1.6630154097448421e-03 1.2439807318224470e-07 1.7125960987174309e-10 2.4054863559925673e-13 9.7000765222875330e-14 7.5296920156749922e-14 
293907 3.2491291277578437e-03 3.0144758594147715e-03 3.0144758546725549e-03 3.0144758546713345e-03 3.0144758546713506e-03 3.0144758546713588e-03 3.0144758546713415e-03 3.0144758546713467e-03 1.2111784922957539e-03 1.1194138614768665e-07 1.6509345220410198e-10 2.4279728322469548e-13 1.1592614906492335e-13 8.9290635047612460e-14 
480821 2.6323184713489627e-03 2.3812967431933482e-03 2.3812967400067457e-03 2.3812967400061659e-03 2.3812967400061776e-03 2.3812967400061655e-03 2.3812967400061260e-03 2.3812967400061377e-03 1.1209787354067053e-03 8.2909619969817877e-08 1.4334784068137702e-10 2.4302165817968323e-13 1.4585579842594870e-13 1.1926648803761035e-13 
672700 2.0501303801412963e-03 1.8796377266575616e-03 1.8796377260490279e-03 1.8796377260490193e-03 1.8796377260490514e-03 1.8796377260490314e-03 1.8796377260490238e-03 1.8796377260490043e-03 8.1778607071172839e-04 2.1282260853678396e-08 1.3686360958702820e-11 1.5834039142775102e-13 1.8067807252453852e-13 1.6070473194168479e-13 
1218384 1.5975114018856656e-03 1.4854346008942091e-03 1.4854346006082815e-03 1.4854346006083128e-03 1.4854346006083143e-03 1.4854346006083314e-03 1.4854346006083028e-03 1.4854346006083119e-03 5.8752692383381598e-04 1.8274471184056511e-08 1.2869685404200212e-11 1.9132113093385245e-13 2.2321709015955588e-13 1.9022351577896021e-13 
1965376 1.2987891389612150e-03 1.1738945263693092e-03 1.1738945261937257e-03 1.1738945261937923e-03 1.1738945261937945e-03 1.1738945261937832e-03 1.1738945261937483e-03 1.1738945261937895e-03 5.5555640263194766e-04 1.2946631870587213e-08 1.0711004200832886e-11 2.4214473458119004e-13 2.7283271876338076e-13 2.5069460302495441e-13 
2736587 1.0081335418858294e-03 9.2732317198081476e-04 9.2732317195448383e-04 9.2732317195473840e-04 9.2732317195477114e-04 9.2732317195480280e-04 9.2732317195481223e-04 9.2732317195476713e-04 3.9533557318048948e-04 3.6723134204930799e-09 1.2863390976260410e-12 3.4840350690608939e-13 3.7019022484195715e-13 3.5781473296405088e-13 
5036158 7.8045388376134185e-04 7.3293481527966612e-04 7.3293481526464483e-04 7.3293481526472202e-04 7.3293481526476333e-04 7.3293481526472343e-04 7.3293481526473915e-04 7.3293481526475249e-04 2.6810707000694042e-04 3.0048203798118652e-09 1.3522121294596322e-12 4.0507464124638269e-13 4.1925945216977553e-13 4.0446502211407397e-13 


==> a2.txt <==
73 7.5338426887952684e-02 5.9027695123256715e-02 5.9052538508056217e-02 5.9059722569422921e-02 5.9060615763686680e-02 5.9060720659067145e-02 5.9060734447121288e-02 5.9060734447380865e-02 5.0145502298831461e-02 2.7491004115353110e-03 3.1107774211484212e-04 3.6143015536352515e-05 4.2000813350337106e-06 4.9003413752115928e-07 
119 6.4191039500139366e-02 4.7920994538388995e-02 4.7871485351873591e-02 4.7874109786405258e-02 4.7874516333137732e-02 4.7874565083143340e-02 4.7874571510038572e-02 4.7874571510160252e-02 4.3156967649158995e-02 2.8607257661821912e-03 3.1074831014416579e-04 3.5747437889302159e-05 4.1483367602773848e-06 4.8408368581350204e-07 
171 5.4778642973076393e-02 3.5836214922896077e-02 3.5789472141958281e-02 3.5793719452792583e-02 3.5794302110401507e-02 3.5794370182533557e-02 3.5794379101945654e-02 3.5794379102118010e-02 4.1871275774476510e-02 2.6000651796176935e-03 2.7590724269059439e-04 3.1544811715692134e-05 3.6572175194051571e-06 4.2680938920381063e-07 
321 2.4703740500391296e-02 1.9111638334145944e-02 1.9110232227627841e-02 1.9110371289486981e-02 1.9110381532073135e-02 1.9110382229425883e-02 1.9110382282762756e-02 1.9110382282763027e-02 1.5721272670177481e-02 2.6076417691842351e-04 1.7450751754564392e-05 1.2776635428933256e-06 9.4557592876991293e-08 7.0209416601894896e-09 
449 2.3820528166572902e-02 1.7679341896893117e-02 1.7683177924590756e-02 1.7683365676756345e-02 1.7683374989673633e-02 1.7683375564225275e-02 1.7683375607085688e-02 1.7683375607085803e-02 1.6347222921476879e-02 2.6073030341131347e-04 1.7538819839070137e-05 1.2845706000474889e-06 9.5092876390619967e-08 7.0618768921846514e-09 
635 1.6440517733579154e-02 9.5699293395927337e-03 9.5650344945485966e-03 9.5649912015734282e-03 9.5649897704611579e-03 9.5649896801853901e-03 9.5649896731340618e-03 9.5649896731341191e-03 1.3201375235316452e-02 2.6441684161581259e-04 1.7677848268418659e-05 1.2947445089726667e-06 9.5884419248904931e-08 7.1223968739133473e-09 
895 1.4057188764023969e-02 6.6266281066752952e-03 6.6202927214123472e-03 6.6202448866983683e-03 6.6202426582878775e-03 6.6202424874683540e-03 6.6202424733207543e-03 6.6202424733206467e-03 1.2317720921275005e-02 2.7793489172394666e-04 1.7999004270029712e-05 1.2916544360094202e-06 9.4982394796168297e-08 7.0398567691643631e-09 
1251 1.1895080107966253e-02 4.8744938479982616e-03 4.8676879839602318e-03 4.8676625837928249e-03 4.8676622762454744e-03 4.8676622515338528e-03 4.8676622491889412e-03 4.8676622491890809e-03 1.0786522655240539e-02 2.5843270471926814e-04 1.6488272019894686e-05 1.1780442227180172e-06 8.6522788604127177e-08 6.4104557560708883e-09 
1637 5.3297547141927578e-03 3.7199775904555163e-03 3.7197299327725647e-03 3.7197295183799919e-03 3.7197295178487888e-03 3.7197295178772712e-03 3.7197295178788324e-03 3.7197295178790298e-03 3.5966367877437347e-03 2.2516653447223498e-05 8.1871044041487712e-07 3.4577622347241685e-08 1.5033306374095865e-09 6.5750728839202377e-11 
2513 4.2671411934036216e-03 2.8529852377773639e-03 2.8528589209445413e-03 2.8528587954979420e-03 2.8528587953506432e-03 2.8528587953521290e-03 2.8528587953519707e-03 2.8528587953522968e-03 3.0951955235998616e-03 2.2532308039098790e-05 8.1870675301273930e-07 3.4576487715292038e-08 1.5032702435290804e-09 6.5747889286625522e-11 
3311 3.6330869947621678e-03 1.9500821720378294e-03 1.9499473386798583e-03 1.9499471598286874e-03 1.9499471592355580e-03 1.9499471592217613e-03 1.9499471592209711e-03 1.9499471592210472e-03 3.0562009312036001e-03 2.2485053686718715e-05 8.1906903438576054e-07 3.4584823168326822e-08 1.5035526858614033e-09 6.5760457187970939e-11 
4329 3.2737269820402640e-03 1.3356712093689300e-03 1.3354575319736730e-03 1.3354572480487148e-03 1.3354572468489844e-03 1.3354572468166732e-03 1.3354572468151308e-03 1.3354572468151982e-03 2.9760911895825044e-03 2.3654214019111109e-05 8.4247742364411057e-07 3.4902404811421737e-08 1.5067411773364445e-09 6.5756731183364572e-11 
6113 2.7122220273865954e-03 9.5340302111030114e-04 9.5310098682757237e-04 9.5310061319190146e-04 9.5310061262429376e-04 9.5310061262618385e-04 9.5310061262616911e-04 9.5310061262631905e-04 2.5321805383548279e-03 2.3943202540162967e-05 8.4635486373375988e-07 3.5052486510850677e-08 1.5131304785843817e-09 6.6034656604558615e-11 
8145 9.3799744625091132e-04 6.7850543848605664e-04 6.7850250852539594e-04 6.7850250767722913e-04 6.7850250767721547e-04 6.7850250767720669e-04 6.7850250767709718e-04 6.7850250767729288e-04 6.4150985471964474e-04 1.8517303566799879e-06 3.2394223538433374e-08 7.1269852191213413e-10 1.6679476443506187e-11 3.9773155666707503e-13 
11133 7.6544610058240029e-04 4.7904761677770678e-04 4.7904372527047677e-04 4.7904372422229196e-04 4.7904372422256789e-04 4.7904372422264568e-04 4.7904372422243193e-04 4.7904372422285715e-04 5.8843654868318029e-04 1.8549360981742920e-06 3.2398568109625425e-08 7.1275793668530319e-10 1.6680884899455794e-11 3.9844767807030521e-13 
14645 6.7412053494047305e-04 3.4560457104094663e-04 3.4559941814280633e-04 3.4559941664961263e-04 3.4559941664995551e-04 3.4559941664998267e-04 3.4559941664982579e-04 3.4559941665010313e-04 5.7306923678182033e-04 1.8436396762386485e-06 3.2428780283287246e-08 7.1373009296209403e-10 1.6705246046246856e-11 3.9961943503712490e-13 
17577 5.5589015052395720e-04 2.4853099264577239e-04 2.4852355457015380e-04 2.4852355233631455e-04 2.4852355233571255e-04 2.4852355233570436e-04 2.4852355233572588e-04 2.4852355233576437e-04 4.9597597743844004e-04 1.9207313452364744e-06 3.3295289605507853e-08 7.2153131669817290e-10 1.6789404999696764e-11 4.0138535759245831e-13 
27993 2.7002289609584631e-04 1.7688746370193739e-04 1.7688737871885088e-04 1.7688737871469329e-04 1.7688737871489202e-04 1.7688737871497171e-04 1.7688737871475159e-04 1.7688737871494219e-04 2.0154820595171991e-04 1.4910070487206779e-07 1.1615232424253995e-09 1.2052309873250606e-11 1.5019599288371727e-13 5.6324404254946670e-14 
38295 1.7938681867994292e-04 1.2828822581463471e-04 1.2828812886718128e-04 1.2828812886191769e-04 1.2828812886201606e-04 1.2828812886193583e-04 1.2828812886180448e-04 1.2828812886200215e-04 1.2336880901082508e-04 1.4911135492093949e-07 1.1615210417966311e-09 1.2052472926873060e-11 1.5858364559233979e-13 7.8277572950648215e-14 
46693 1.4477493896180175e-04 9.1031326973142589e-05 9.1031202724688060e-05 9.1031202717160674e-05 9.1031202717337006e-05 9.1031202717271642e-05 9.1031202717282254e-05 9.1031202717323169e-05 1.1191985485061823e-04 1.4919793075791150e-07 1.1615151275656934e-09 1.2052385443323637e-11 1.6368387985596018e-13 8.7885810453477981e-14 
59345 1.2689586377783319e-04 6.4234629478688530e-05 6.4234453027650396e-05 6.4234453017076321e-05 6.4234453017424187e-05 6.4234453017333941e-05 6.4234453017380060e-05 6.4234453017285084e-05 1.0882237805357221e-04 1.4965357710778971e-07 1.1624639729761161e-09 1.2060843228134788e-11 1.7000637944793209e-13 9.8548612742082051e-14 
81359 1.0820557803595306e-04 4.6644993613477482e-05 4.6644768695904207e-05 4.6644768681364094e-05 4.6644768681323938e-05 4.6644768681243145e-05 4.6644768681312141e-05 4.6644768681337457e-05 9.7458158699881227e-05 1.4474294882377417e-07 1.1660623264640633e-09 1.2160009120867483e-11 1.7570564121404839e-13 1.0506706234881834e-13 
119333 4.8399612187278764e-05 3.3570108877652058e-05 3.3570086994299587e-05 3.3570086993123424e-05 3.3570086993461668e-05 3.3570086993564627e-05 3.3570086993740911e-05 3.3570086993517430e-05 3.4576334659902406e-05 3.8138319936976345e-08 2.6090682445704816e-10 1.9142523599938637e-12 1.5853874497122989e-13 1.8641758637601331e-13 
157569 3.4816352924222663e-05 2.3947388311379260e-05 2.3947384816866181e-05 2.3947384816778669e-05 2.3947384817039534e-05 2.3947384816922891e-05 2.3947384816888258e-05 2.3947384817062601e-05 2.4889690231845785e-05 1.2462355470867477e-08 4.1203593838662872e-11 3.4355938397651957e-13 1.7703012310302931e-13 2.3533152276383863e-13 
198725 2.9274428960504627e-05 1.7520689768356566e-05 1.7520685244347622e-05 1.7520685244283254e-05 1.7520685244435618e-05 1.7520685244214031e-05 1.7520685244032491e-05 1.7520685244411837e-05 2.3265896785340112e-05 1.2465695363560316e-08 4.1203724914923953e-11 3.7015350390192237e-13 1.9472893813110267e-13 2.5804661499359180e-13 
251229 2.4794735708621574e-05 1.2592029699159084e-05 1.2592023495829337e-05 1.2592023495596559e-05 1.2592023495920462e-05 1.2592023495765289e-05 1.2592023495596066e-05 1.2592023495876503e-05 2.1295402810934272e-05 1.2481469127367841e-08 4.1219577682176093e-11 4.1028088128096404e-13 2.1162217881967549e-13 2.7574444260871157e-13 
395933 1.5618780038486228e-05 9.2307121731925395e-06 9.2307086392325428e-06 9.2307086389295269e-06 9.2307086392755128e-06 9.2307086392413096e-06 9.2307086392172302e-06 9.2307086392319533e-06 1.2544736806029424e-05 8.0685440854673776e-09 3.4826660486296989e-11 6.7992454400882624e-13 3.1666112961307377e-13 4.1622532178164856e-13 
524445 1.1282668336863433e-05 6.6753244049039073e-06 6.6753209968787634e-06 6.6753209965830854e-06 6.6753209969807462e-06 6.6753209970495397e-06 6.6753209970040320e-06 6.6753209970221873e-06 9.0657782525800058e-06 6.7424424240914944e-09 3.2413003838096000e-11 1.0646856649222521e-12 4.3088097098759710e-13 6.0730436073187977e-13 
639181 7.1306242951098751e-06 4.8164461476745406e-06 4.8164460276951010e-06 4.8164460274659202e-06 4.8164460280543412e-06 4.8164460282767602e-06 4.8164460283988770e-06 4.8164460281707303e-06 5.2271608097006878e-06 1.0630750168043576e-09 1.8610028328982019e-12 1.1974442443825614e-12 4.6148561304457593e-13 7.0108091374055342e-13 
821253 6.1183046815651419e-06 3.4862693862356697e-06 3.4862692224432468e-06 3.4862692222398068e-06 3.4862692226207620e-06 3.4862692225475805e-06 3.4862692224532502e-06 3.4862692226248443e-06 4.9978546871458393e-06 1.0632805568932871e-09 1.9328433127791451e-12 1.3373307723822645e-12 4.9330654307245423e-13 7.8567904564779799e-13 
1167389 5.0071764121237791e-06 2.5450695817651792e-06 2.5450694914065436e-06 2.5450694913148713e-06 2.5450694917127655e-06 2.5450694917259407e-06 2.5450694917426069e-06 2.5450694916959341e-06 4.3070213749506939e-06 6.7514854754117341e-10 1.8655916151229385e-12 1.5798293340113906e-12 5.6962489754638455e-13 9.4532795169012790e-13 
1690753 2.7341135891310824e-06 1.8491372596148392e-06 1.8491371686828110e-06 1.8491371685371389e-06 1.8491371692512933e-06 1.8491371694909056e-06 1.8491371697245188e-06 1.8491371693777371e-06 2.0035023677038007e-06 5.7355684991561906e-10 3.2917941854726155e-12 3.4781242567475297e-12 9.9034854742960197e-13 1.9794139112292222e-12 
2176305 2.0833985830020717e-06 1.3408704368694228e-06 1.3408703583494707e-06 1.3408703581419053e-06 1.3408703589055420e-06 1.3408703590587029e-06 1.3408703590435376e-06 1.3408703589477244e-06 1.5827838775098808e-06 4.5353215465370680e-10 3.9916009269194474e-12 4.3842924282225404e-12 1.2623100809788582e-12 2.3584682901368987e-12 
2710169 1.5140389007131731e-06 9.8218056381291933e-07 9.8218056021165965e-07 9.8218056001585317e-07 9.8218056026855422e-07 9.8218055991639943e-07 9.8218055952444997e-07 9.8218056014908594e-07 1.1461215261631556e-06 9.3160734714003514e-11 4.3186498676117992e-12 4.8696436679184813e-12 1.4102625155276579e-12 2.6230739128190097e-12 
3551133 1.3032343622208179e-06 7.1273265309884487e-07 7.1273264661706066e-07 7.1273264643367411e-07 7.1273264693054883e-07 7.1273264686556531e-07 7.1273264676489999e-07 7.1273264690209530e-07 1.0886256210263357e-06 9.3471156622631006e-11 4.8025259686591378e-12 5.4134508642996173e-12 1.5351575966540935e-12 3.0125474823596257e-12 
5660897 7.5750407921616421e-07 5.2073335837727455e-07 5.2073335212371786e-07 5.2073335192801026e-07 5.2073335271267840e-07 5.2073335300240422e-07 5.2073335336280858e-07 5.2073335266402673e-07 5.4793660468082474e-07 6.4507592442234742e-11 9.4505552013631138e-12 1.0743296207121768e-11 2.7256055909647753e-12 6.1892252794858509e-12 
7438073 5.7828155885028328e-07 3.7895498787931255e-07 3.7895498447232173e-07 3.7895498438281566e-07 3.7895498426050923e-07 3.7895498374284441e-07 3.7895498360763291e-07 3.7895498394732780e-07 4.3573147703970489e-07 6.4609757374586781e-11 1.3615809402253524e-11 1.5824233747148763e-11 3.7359607487683759e-12 8.9205449724931729e-12 
9125365 4.3538346070275304e-07 2.7495102999253006e-07 2.7495102314850046e-07 2.7495102296220916e-07 2.7495102311819356e-07 2.7495102313417596e-07 2.7495102368642228e-07 2.7495102294871831e-07 3.3660715442998266e-07 6.2727764004361750e-11 1.5834618174887749e-11 1.8242799993522785e-11 4.2634810254941319e-12 1.0283366883996723e-11 
11701913 3.3283917987588220e-07 2.0044016696167105e-07 2.0044016247569317e-07 2.0044016255375260e-07 2.0044016137003861e-07 2.0044016052194198e-07 2.0044016079710849e-07 2.0044016084329768e-07 2.6476395837513438e-07 6.2297940790830917e-11 1.7753910578846887e-11 2.0460812905479358e-11 4.6906045655697683e-12 1.1484435430600972e-11 


==> a3.txt <==
169 4.0475338670043194e-02 2.9890918400917468e-02 2.9834443843908032e-02 2.9833772913855746e-02 2.9833869598424833e-02 2.9833886652689531e-02 2.9833889153992234e-02 2.9833889154043919e-02 2.2400105772833693e-02 2.4916230422459754e-04 1.3171919116931167e-05 1.6579578722476802e-06 2.1180391662787616e-07 2.5998677954534798e-08 
280 2.5463921589088872e-02 2.1764636351055983e-02 2.1734281122706485e-02 2.1733327365732628e-02 2.1733281998837121e-02 2.1733278536564159e-02 2.1733278137495725e-02 2.1733278137487735e-02 1.0067161809362861e-02 1.8524065853383465e-04 2.0905453163852184e-05 2.8010689347706136e-06 3.5272360311666449e-07 4.3121164698927965e-08 
361 1.7482303108771819e-02 1.4177228191580082e-02 1.4162370611631047e-02 1.4160953169666396e-02 1.4160773355023248e-02 1.4160751282635666e-02 1.4160748289640509e-02 1.4160748289579838e-02 9.0581265070212146e-03 1.6710042730514957e-04 2.4537560786824356e-05 3.3017552534605704e-06 4.1475936810127811e-07 5.0675491803583641e-08 
856 1.0000686704411841e-02 7.6388613301777682e-03 7.6296409639408282e-03 7.6295393513067314e-03 7.6295382473736241e-03 7.6295382401014257e-03 7.6295382404965853e-03 7.6295382404961759e-03 4.6280981159868145e-03 3.1519253906077147e-05 1.1263149827064105e-06 8.3296366683924390e-08 6.2939967503029067e-09 4.7398856432710476e-10 
1057 7.0094357880244778e-03 5.5391189708320276e-03 5.5376218580214147e-03 5.5376096748857243e-03 5.5376095297859466e-03 5.5376095250795039e-03 5.5376095247424767e-03 5.5376095247429737e-03 3.6550473365193634e-03 2.1231022601170031e-05 1.1090665002456501e-06 8.4570473916832847e-08 6.4003719111693219e-09 4.8222848327452406e-10 
1255 4.6200663344788430e-03 3.8123098279595397e-03 3.8114393435802417e-03 3.8114358970126978e-03 3.8114359074579609e-03 3.8114359097731480e-03 3.8114359099709876e-03 3.8114359099706715e-03 2.1316541988200292e-03 1.5745590921564958e-05 1.0953557741775218e-06 8.3699204930171891e-08 6.3277680154034812e-09 4.7655652989478636e-10 
1765 3.1335771616487007e-03 2.7712450525495683e-03 2.7711469319653178e-03 2.7711468995437420e-03 2.7711468907708034e-03 2.7711468894579278e-03 2.7711468893331856e-03 2.7711468893331912e-03 1.3611614073424786e-03 1.4934376063533473e-05 1.0906602542375559e-06 8.3303775646411957e-08 6.2963127822570919e-09 4.7413062983946473e-10 
2317 2.2393890420636209e-03 1.9045924104641068e-03 1.9045196287061862e-03 1.9045196061678871e-03 1.9045195885929237e-03 1.9045195863940398e-03 1.9045195861915022e-03 1.9045195861917812e-03 1.1380679804572505e-03 1.4475342009895674e-05 1.0607874604518850e-06 8.1126187044518012e-08 6.1312763593121032e-09 4.6152197070021972e-10 
3571 1.6645080832940753e-03 1.3687350506257159e-03 1.3686234972150990e-03 1.3686238338341762e-03 1.3686238756526979e-03 1.3686238785568521e-03 1.3686238787804777e-03 1.3686238787805958e-03 7.8967988553876477e-04 1.4423565630146549e-05 1.0585805008365286e-06 8.0927083964726300e-08 6.1155368246690839e-09 4.6030788799722202e-10 
4819 1.2712015399077795e-03 9.2241706602910745e-04 9.2231560813132258e-04 9.2231504161149511e-04 9.2231503881212826e-04 9.2231503880903503e-04 9.2231503880873297e-04 9.2231503880889788e-04 7.6543703469158012e-04 1.1148589960129632e-05 1.0491709005688160e-06 8.3774209728811192e-08 6.4000432870882607e-09 4.8349080290387823e-10 
6073 1.0261307473554129e-03 6.6254604780156010e-04 6.6251647119474927e-04 6.6251645143036481e-04 6.6251645142772326e-04 6.6251645142808018e-04 6.6251645142806413e-04 6.6251645142813536e-04 6.8264673629576998e-04 8.4052779927374377e-07 3.9745244981067389e-08 1.7884847048340475e-09 7.9276287499566521e-11 3.5020405706234704e-12 
7849 4.9168057576515309e-04 4.3451772921283572e-04 4.3451314634001582e-04 4.3451314357814816e-04 4.3451314359599033e-04 4.3451314359612564e-04 4.3451314359634372e-04 4.3451314359633180e-04 1.8060459854686413e-04 8.3302556636127977e-07 3.9746400284369414e-08 1.7885499002796244e-09 7.9279393119666334e-11 3.5022461246479641e-12 
10498 3.9880744134893509e-04 3.2358637092736218e-04 3.2358383597283112e-04 3.2358383338149441e-04 3.2358383338428254e-04 3.2358383338383894e-04 3.2358383338402028e-04 3.2358383338404619e-04 2.0418363237966817e-04 8.3275411578641873e-07 3.9747311539943166e-08 1.7886028744894605e-09 7.9281887374574271e-11 3.5024321340517438e-12 
13405 2.6517612294539849e-04 2.3380466194483033e-04 2.3380238258584513e-04 2.3380237946907435e-04 2.3380237947688993e-04 2.3380237947708319e-04 2.3380237947706953e-04 2.3380237947695902e-04 9.9438452032150445e-05 8.3294156822084522e-07 3.9803299562267606e-08 1.7915013932422426e-09 7.9413342304738317e-11 3.5083757264802724e-12 
17101 1.8965761924194481e-04 1.6561441678539910e-04 1.6561216486920746e-04 1.6561216060259005e-04 1.6561216061026607e-04 1.6561216061055961e-04 1.6561216061055086e-04 1.6561216061037503e-04 7.8266620042720169e-05 8.1205071044654333e-07 3.9115549454640232e-08 1.7623716465752308e-09 7.8130580484321801e-11 3.4515228306371214e-12 
22780 1.4685691273621905e-04 1.2069659754624416e-04 1.2069436342858877e-04 1.2069435787723062e-04 1.2069435787447199e-04 1.2069435787408366e-04 1.2069435787440126e-04 1.2069435787454722e-04 7.4527968829644738e-05 7.1093177276994585e-07 3.7378965004480922e-08 1.7335120882372942e-09 7.7546456438647096e-11 3.4346072084677381e-12 
26653 9.9070258686384622e-05 8.2851000099549570e-05 8.2850829746869366e-05 8.2850829718228051e-05 8.2850829718474449e-05 8.2850829718000409e-05 8.2850829718057750e-05 8.2850829718550262e-05 4.8780800994858180e-05 1.3875753134332648e-07 1.6664986732727391e-09 3.0588012182626161e-11 7.0700281600788287e-13 7.6525581262939883e-14 
33421 7.6352396374340255e-05 5.8127989181832346e-05 5.8127717705316735e-05 5.8127717643323870e-05 5.8127717643317148e-05 5.8127717642786879e-05 5.8127717643251391e-05 5.8127717643472121e-05 4.5984852252999969e-05 1.6698673546937341e-07 1.7922357968396629e-09 3.0943622371393402e-11 7.0720756657997394e-13 8.2572107544369120e-14 
47137 4.8058560178254199e-05 4.2535092998947531e-05 4.2535052780576871e-05 4.2535052763917284e-05 4.2535052764437640e-05 4.2535052763927977e-05 4.2535052764074988e-05 4.2535052764493240e-05 1.7507754926156680e-05 4.4357902568259933e-08 1.1748882869837642e-09 2.8745647235057131e-11 7.0248520852539588e-13 9.4206771238387774e-14 
59092 3.5097586711281825e-05 3.1505879190708216e-05 3.1505841619544676e-05 3.1505841597556087e-05 3.1505841597697928e-05 3.1505841597388070e-05 3.1505841597734791e-05 3.1505841597611524e-05 1.2463548395876824e-05 4.4357281203473737e-08 1.1748884902723616e-09 2.8745760183998136e-11 7.0573555634029490e-13 1.0984785957028746e-13 
72037 2.5324992913006040e-05 2.1976053641576008e-05 2.1976007436812604e-05 2.1976007405577136e-05 2.1976007405925710e-05 2.1976007405445781e-05 2.1976007405812208e-05 2.1976007405685644e-05 1.0789381394448395e-05 4.3838434942384066e-08 1.1668555491815334e-09 2.8566434166758465e-11 7.0492530300995325e-13 1.1925417825034322e-13 
100429 1.9701802371286664e-05 1.5851286103042958e-05 1.5851226091341061e-05 1.5851226048196720e-05 1.5851226049262646e-05 1.5851226048006337e-05 1.5851226048364717e-05 1.5851226048185674e-05 1.0383648773950282e-05 4.2938234600912575e-08 1.1627512754458631e-09 2.8611318406550079e-11 7.1300641882947917e-13 1.4459245403882422e-13 
117484 1.3825890764885785e-05 1.1269368410625727e-05 1.1269366612786761e-05 1.1269366611958924e-05 1.1269366613399447e-05 1.1269366611610827e-05 1.1269366611802380e-05 1.1269366612155750e-05 7.0159016300055474e-06 4.5736613903876994e-09 3.3946729926767551e-11 4.0328425157595138e-13 1.8000018847374930e-13 1.5749410059607619e-13 
141760 9.3982680457368605e-06 7.7238043327234878e-06 7.7238031701302931e-06 7.7238031695346070e-06 7.7238031704171255e-06 7.7238031688829083e-06 7.7238031697169173e-06 7.7238031692986998e-06 4.9178346200306757e-06 3.9138279652027625e-09 3.0287530109318486e-11 4.0282814164451182e-13 2.0064778369512624e-13 1.7290923830080225e-13 
194611 7.1453491646029384e-06 5.6676979889190509e-06 5.6676964303527671e-06 5.6676964296168514e-06 5.6676964308293282e-06 5.6676964290544469e-06 5.6676964296615129e-06 5.6676964298533074e-06 3.9829788109755268e-06 4.0407966941463035e-09 3.0365546734472706e-11 4.1356196863959298e-13 2.3206086678547101e-13 2.0304089286625084e-13 
242404 4.6056585081145769e-06 4.1900446680142983e-06 4.1900440488502917e-06 4.1900440481220331e-06 4.1900440489508735e-06 4.1900440476127605e-06 4.1900440483514842e-06 4.1900440483208157e-06 1.4995545557629245e-06 2.1910033167182588e-09 2.9512556366025772e-11 4.2875180242761323e-13 2.8343824727261437e-13 2.3385192302371063e-13 
300307 3.2652348863076642e-06 2.9009440400672685e-06 2.9009431981132892e-06 2.9009431972428621e-06 2.9009431985589802e-06 2.9009431960527880e-06 2.9009431972553380e-06 2.9009431974206886e-06 1.2636278677640219e-06 2.1898761846668610e-09 2.9545114886141860e-11 4.4649895476948698e-13 3.5267341970346041e-13 2.6502431976348682e-13 
392713 2.5420753741928406e-06 2.0677955939745308e-06 2.0677944420115394e-06 2.0677944413591178e-06 2.0677944426377971e-06 2.0677944399404139e-06 2.0677944411359568e-06 2.0677944415217083e-06 1.2950307756279672e-06 2.1708471188089813e-09 2.9519649959573845e-11 4.7035487650568823e-13 4.0273652314332417e-13 3.0644145834636793e-13 
467476 1.7767891921427162e-06 1.4997015127542528e-06 1.4997015025301149e-06 1.4997015015773214e-06 1.4997015040445744e-06 1.4997015005096262e-06 1.4997015016244317e-06 1.4997015017308339e-06 8.0237881268547840e-07 1.3657532188199928e-10 7.5437902192766592e-13 3.2701636270253452e-13 4.3962074771180757e-13 3.3580716458083936e-13 
547609 1.2338495559622045e-06 1.0510186721530935e-06 1.0510186645158940e-06 1.0510186637133311e-06 1.0510186658734238e-06 1.0510186624954712e-06 1.0510186640301708e-06 1.0510186639092281e-06 5.6461375695415042e-07 1.3617456264725724e-10 7.6645612923988036e-13 3.5197246645826176e-13 4.9559239677344508e-13 3.6439935046617885e-13 
759826 9.1444203168145154e-07 7.5830922173047592e-07 7.5830921456124369e-07 7.5830921342216087e-07 7.5830921554852570e-07 7.5830921216418259e-07 7.5830921393681227e-07 7.5830921394286527e-07 4.4846093942626224e-07 1.2396185100676744e-10 7.8596071657090589e-13 4.0588235311981142e-13 5.5874731480771413e-13 4.2255807412849350e-13 
950572 7.0850450328354672e-07 5.6468208218834390e-07 5.6468207162926178e-07 5.6468207072166311e-07 5.6468207278751453e-07 5.6468206956514656e-07 5.6468207110078924e-07 5.6468207094751704e-07 3.9877276582920877e-07 1.2648350357062943e-10 8.1917750927800341e-13 4.5906016478499976e-13 6.3944533105514878e-13 4.8235460455433063e-13 
1172677 5.4307717810388356e-07 3.9022024439835546e-07 3.9022023095196624e-07 3.9022022920046797e-07 3.9022023240631710e-07 3.9022022773127630e-07 3.9022022997643305e-07 3.9022022987388849e-07 3.6247468702528600e-07 1.2156425875796605e-10 8.7684536032583037e-13 5.1234412140907656e-13 9.0602204238627692e-13 5.5323765569420120e-13 
1500511 3.2814587621604963e-07 2.7534833815232510e-07 2.7534832480058510e-07 2.7534832303338188e-07 2.7534832648903590e-07 2.7534832135075315e-07 2.7534832380327649e-07 2.7534832378202327e-07 1.5275510767888903e-07 1.0322348140913635e-10 9.3924809507929658e-13 5.7422406685871663e-13 1.1080912852850039e-12 6.3402038810276797e-13 
1845424 2.3875879089634626e-07 2.0334211838898879e-07 2.0334211239422290e-07 2.0334211006085402e-07 2.0334211543320258e-07 2.0334210848730374e-07 2.0334211112647811e-07 2.0334211098175809e-07 1.0306108328846663e-07 7.7710130777385664e-11 9.3925078163321919e-13 6.4187556639086479e-13 1.2288866522645787e-12 7.0213193595593407e-13 
2124550 1.7121519317461290e-07 1.4768306045945142e-07 1.4768306620756202e-07 1.4768306429783757e-07 1.4768306802750329e-07 1.4768306282594577e-07 1.4768306528361356e-07 1.4768306525876998e-07 7.2189311836930745e-08 5.4528430418358382e-12 8.1523155517413947e-13 7.0802470304918336e-13 1.3654588127509649e-12 7.6682399026400214e-13 
2816989 1.2171455167554516e-07 1.0478932654285199e-07 1.0478933366429991e-07 1.0478933166874397e-07 1.0478933613421061e-07 1.0478932967848762e-07 1.0478933285012145e-07 1.0478933253102764e-07 5.3452639036399504e-08 5.3859664445265522e-12 9.1890210344417010e-13 8.0380837474266580e-13 1.5293506315897163e-12 8.6338313067790837e-13 
3629203 9.4251759324117662e-08 7.8390563436896795e-08 7.8390572210586009e-08 7.8390569942788621e-08 7.8390575393652974e-08 7.8390568373420521e-08 7.8390570853841007e-08 7.8390570729839367e-08 4.7584163815968279e-08 5.4537536684880343e-12 1.0197327391616987e-12 9.0613216660610571e-13 1.6456685599173555e-12 9.6524146232550697e-13 
4474828 6.6331616335678639e-08 5.5281192040298624e-08 5.5281199573994952e-08 5.5281197341700711e-08 5.5281202085405130e-08 5.5281194803686433e-08 5.5281198204563586e-08 5.5281197930005539e-08 3.3631968478858810e-08 6.2140659160023252e-12 1.3416558096336802e-12 1.0265112193451166e-12 2.6630618876629053e-12 1.2211408432942613e-12 
5526304 5.3153839332220562e-08 3.8495707499464669e-08 3.8495720715259793e-08 3.8495716940633031e-08 3.8495725418700328e-08 3.8495713110012256e-08 3.8495718497284274e-08 3.8495717921140067e-08 3.4774037427678793e-08 7.0905929598343839e-12 1.6048095866205544e-12 1.1731930261436857e-12 3.4920400830205777e-12 1.4727387732879027e-12 


==> h1.txt <==
17 3.9523489170167087e-01 3.7278304922542288e-01 3.7119376474232602e-01 3.7101923565422712e-01 3.7100049653169764e-01 3.7099848469659941e-01 3.7099824109098589e-01 3.7099824108733143e-01 8.8064058235792247e-02 9.9954498855162489e-03 1.1704223444812313e-03 1.2671249044266133e-04 1.3624900025083038e-05 1.4717593617572425e-06 
73 2.1251850468808606e-01 2.0426337551915472e-01 2.0410100239884926e-01 2.0409436854031715e-01 2.0409399735675463e-01 2.0409397370511911e-01 2.0409397199183915e-01 2.0409397199183640e-01 5.0090330557155692e-02 2.8572053891446070e-03 2.4016036795691098e-04 1.7841287191338484e-05 1.2765951082100843e-06 9.0448237005970963e-08 
305 1.1029678112870035e-01 1.0659129024319888e-01 1.0658518121160274e-01 1.0658508726017558e-01 1.0658508410060162e-01 1.0658508397543573e-01 1.0658508397004322e-01 1.0658508397004321e-01 2.6145987430569145e-02 6.7135814439347292e-04 3.3005356038109571e-05 1.4711507287458716e-06 6.3579797497679948e-08 2.7195948567939123e-09 
1249 5.5487546760553876e-02 5.4532890017284466e-02 5.4532504939236580e-02 5.4532503046566920e-02 5.4532503019799713e-02 5.4532503019301432e-02 5.4532503019290822e-02 5.4532503019290808e-02 9.4875249940539648e-03 1.3478232839936490e-04 3.5684860633536584e-06 8.7915048727421551e-08 2.1146204664466456e-09 5.0331817208435922e-11 
5057 2.7872952803582207e-02 2.7593557142283155e-02 2.7593532692391211e-02 2.7593532642409779e-02 2.7593532642105113e-02 2.7593532642102677e-02 2.7593532642102632e-02 2.7593532642102642e-02 3.6766346777063917e-03 2.4654070769035470e-05 3.2866416636375079e-07 4.1678475711321724e-09 5.2019861156992278e-11 6.4327609784663180e-13 
20353 1.3996071071726200e-02 1.3884930196824550e-02 1.3884928621259326e-02 1.3884928619694075e-02 1.3884928619689612e-02 1.3884928619689596e-02 1.3884928619689589e-02 1.3884928619689608e-02 1.6836417602197164e-03 4.2903756184434581e-06 2.7385719340399557e-08 1.6893713552142456e-10 1.0363867167016247e-12 2.0313225967940895e-14 
81665 6.9939523277022103e-03 6.9637494532630096e-03 6.9637493558433938e-03 6.9637493557954131e-03 6.9637493557953298e-03 6.9637493557953194e-03 6.9637493557953498e-03 6.9637493557953246e-03 6.2493072127883689e-04 7.3145834135036118e-07 2.1750336864419436e-09 6.2893204949293493e-12 6.2570542983962838e-14 4.1419422411809252e-14 
327169 3.4940648417489360e-03 3.4873436135855937e-03 3.4873436074756349e-03 3.4873436074741100e-03 3.4873436074741165e-03 3.4873436074741265e-03 3.4873436074741261e-03 3.4873436074741378e-03 2.0857960593070597e-04 1.2438711947150184e-07 1.7125863540415210e-10 2.4322403202755144e-13 1.0329784895139513e-13 8.5761825500086555e-14 
1309697 1.7459326773078747e-03 1.7449850023328415e-03 1.7449850019725160e-03 1.7449850019725425e-03 1.7449850019725498e-03 1.7449850019725436e-03 1.7449850019725325e-03 1.7449850019725379e-03 5.4080997605456838e-05 2.1281814878437797e-08 1.3686570196012661e-11 1.8409023774554038e-13 2.0014845918876519e-13 1.8141491351746451e-13 
5240833 8.7317763208788696e-04 8.7282882495498906e-04 8.7282882493269960e-04 8.7282882493282048e-04 8.7282882493280606e-04 8.7282882493279772e-04 8.7282882493278709e-04 8.7282882493280574e-04 2.3657813283728158e-05 3.6723032628314213e-09 1.3278418105308081e-12 3.8741570621224249e-13 3.9741843039740291e-13 3.7638462839605256e-13 


==> h2.txt <==
73 7.5338426887952684e-02 5.9027695123256715e-02 5.9052538508056217e-02 5.9059722569422921e-02 5.9060615763686680e-02 5.9060720659067145e-02 5.9060734447121288e-02 5.9060734447380865e-02 5.0145502298831461e-02 2.7491004115353110e-03 3.1107774211484212e-04 3.6143015536352515e-05 4.2000813350337106e-06 4.9003413752115928e-07 
305 2.9946888727518540e-02 2.6797149104654274e-02 2.6796532725800563e-02 2.6796653060417477e-02 2.6796662033494369e-02 2.6796662661677285e-02 2.6796662710526154e-02 2.6796662710526217e-02 1.3045519274445199e-02 2.5983687092753115e-04 1.7384659909092474e-05 1.2714786102413863e-06 9.4056543101422497e-08 6.9822044957903496e-09 
1249 8.0864331692861360e-03 6.4184879611942497e-03 6.4175636636904041e-03 6.4175604496213116e-03 6.4175604335413982e-03 6.4175604332603834e-03 6.4175604332485179e-03 6.4175604332483861e-03 4.2249314567833918e-03 2.3010707498525306e-05 8.1768230921742786e-07 3.4580155729639001e-08 1.5037696416233102e-09 6.5772383553517738e-11 
5057 3.6038769068928301e-03 2.7579677223786661e-03 2.7578649897021953e-03 2.7578649049616421e-03 2.7578649048812299e-03 2.7578649048811354e-03 2.7578649048808973e-03 2.7578649048810621e-03 2.0533149324858087e-03 1.9117789284674092e-06 3.2301020333695636e-08 7.1199028792984950e-10 1.6666675178928345e-11 3.9664660573416124e-13 
20353 1.1348676298713269e-03 1.0070578551561395e-03 1.0070528303257867e-03 1.0070528291169247e-03 1.0070528291172495e-03 1.0070528291176602e-03 1.0070528291183654e-03 1.0070528291173037e-03 4.5719676577069733e-04 1.5673978873574532e-07 1.1615936460999210e-09 1.2052253891712113e-11 1.4648320795886960e-13 4.2234587213358269e-14 
81665 3.9740311113151735e-04 3.2909614850951498e-04 3.2909548610301001e-04 3.2909548606429993e-04 3.2909548606499810e-04 3.2909548606595914e-04 3.2909548606618015e-04 3.2909548606535773e-04 1.9595664393762369e-04 1.3205746967080029e-08 4.1203662440752421e-11 2.2135865788916580e-13 8.5070124383463027e-14 9.1189606412349355e-14 
327169 1.5798384014915063e-04 1.2240686391728101e-04 1.2240680584175547e-04 1.2240680584074546e-04 1.2240680584411237e-04 1.2240680584715686e-04 1.2240680585117098e-04 1.2240680584566188e-04 9.2269737829714840e-05 1.1305872086426464e-09 1.5749309722177241e-12 3.7458421680413583e-13 2.0321378042970319e-13 2.6122047622891876e-13 
1309697 5.5163003720865426e-05 4.1239001653765316e-05 4.1238995922447715e-05 4.1238995920937347e-05 4.1238995927624001e-05 4.1238995933536088e-05 4.1238995939967263e-05 4.1238995929282058e-05 3.4015467441266140e-05 9.8214726676995572e-11 1.2371572259378352e-12 1.4287116590136997e-12 5.0555041255422621e-13 8.1536618863997253e-13 
5240833 2.1129230169826731e-05 1.4945536809795601e-05 1.4945536205284924e-05 1.4945536202101849e-05 1.4945536223009106e-05 1.4945536243070746e-05 1.4945536263106114e-05 1.4945536228671834e-05 1.4105284612296221e-05 1.8556699001131321e-11 4.8695115181098343e-12 5.5143950854226425e-12 1.5253185042193142e-12 2.9967012643430019e-12 
20967425 6.4542772126318088e-06 5.0916559777209408e-06 5.0916556703521017e-06 5.0916556624213542e-06 5.0916557149351167e-06 5.0916557670164672e-06 5.0916558166384838e-06 5.0916557296788102e-06 3.5809505407811027e-06 6.5712155474711905e-11 1.9142596919591903e-11 2.1799525447429524e-11 5.0999658777140412e-12 1.2189496540830469e-11 
83877889 2.4596612159945314e-06 1.8257166364437732e-06 1.8257158305856184e-06 1.8257158060985204e-06 1.8257159605419019e-06 1.8257161143572903e-06 1.8257162707255882e-06 1.8257160051972836e-06 1.5279131535022829e-06 2.6260583936249093e-10 7.6710691228974390e-11 8.7211221795506822e-11 1.9819361872637465e-11 4.7700843263747220e-11 


==> h3.txt <==
169 4.0475338670043194e-02 2.9890918400917468e-02 2.9834443843908032e-02 2.9833772913855746e-02 2.9833869598424833e-02 2.9833886652689531e-02 2.9833889153992234e-02 2.9833889154043919e-02 2.2400105772833693e-02 2.4916230422459754e-04 1.3171919116931167e-05 1.6579578722476802e-06 2.1180391662787616e-07 2.5998677954534798e-08 
697 1.4214519665557996e-02 1.2162703859888520e-02 1.2154851892629675e-02 1.2154764486543875e-02 1.2154763500236582e-02 1.2154763492109841e-02 1.2154763492351828e-02 1.2154763492351874e-02 5.2985344193887708e-03 3.5151948480595919e-05 1.1340104377482152e-06 8.2596225756904502e-08 6.2353516034803249e-09 4.6948546240406018e-10 
2833 4.0334700676227259e-03 3.2760425377266339e-03 3.2751972017413034e-03 3.2751944272882373e-03 3.2751944172950587e-03 3.2751944172591811e-03 3.2751944172590736e-03 3.2751944172590463e-03 1.8651199762681936e-03 2.9349294458565519e-06 4.1012445916776393e-08 1.7894828572648980e-09 7.9301556867640918e-11 3.5030189584116222e-12 
11425 1.5194034611618092e-03 1.1792875680333695e-03 1.1792221047160665e-03 1.1792220441967979e-03 1.1792220441348823e-03 1.1792220441351415e-03 1.1792220441346347e-03 1.1792220441353190e-03 7.9291849920668249e-04 2.7825627480961086e-07 1.2075006351677910e-09 2.8746503637224060e-11 6.9681964138269911e-13 4.3840290633089898e-14 
45889 5.3630687163001389e-04 4.1414450910302251e-04 4.1414087735683162e-04 4.1414087640158424e-04 4.1414087640332699e-04 4.1414087640094651e-04 4.1414087640153930e-04 4.1414087640130392e-04 3.0670533468496892e-04 2.2137257527413023e-08 3.0158563323413454e-11 3.7733061569178915e-13 1.1299175133748963e-13 9.2185684776373417e-14 
183937 1.7370966442798195e-04 1.4527660244463575e-04 1.4527624021323861e-04 1.4527624018963262e-04 1.4527624019393894e-04 1.4527624018883294e-04 1.4527624019014805e-04 1.4527624018926541e-04 7.8387327328690174e-05 1.9564475936977488e-09 7.1675986429715094e-13 2.1319060145662335e-13 3.6314615586878836e-13 2.2468269577331717e-13 
736513 6.6956591431787158e-05 5.2531872367951398e-05 5.2531840930817821e-05 5.2531840928111124e-05 5.2531840935031126e-05 5.2531840927238673e-05 5.2531840928951598e-05 5.2531840928242380e-05 3.6596972008274203e-05 1.7064152610030057e-10 6.3035411239476528e-13 4.3425293209317595e-13 1.3554313381226741e-12 5.1292821561097589e-13 
2947585 2.2606503003402866e-05 1.8407236820999180e-05 1.8407233999191834e-05 1.8407233988890159e-05 1.8407234014713943e-05 1.8407233988253254e-05 1.8407233991306954e-05 1.8407233989107727e-05 1.1285836391409027e-05 1.6467888330098616e-11 1.9258965750877758e-12 1.0869687333327691e-12 4.9941441406270129e-12 1.4305746649089738e-12 
11793409 8.3354381476652701e-06 6.5742436923794837e-06 6.5742435690925905e-06 6.5742435466719850e-06 6.5742436078870984e-06 6.5742435410044960e-06 6.5742435536548416e-06 6.5742435482012699e-06 4.6007659553697692e-06 2.9581662042347304e-11 6.9116860307022763e-12 3.1685014862759021e-12 1.9841310498465166e-11 4.9660726444735534e-12 
47179777 3.4238981371200333e-06 2.2955479271017039e-06 2.2955482131482432e-06 2.2955481487520980e-06 2.2955483282073044e-06 2.2955481312461212e-06 2.2955481662305246e-06 2.2955481535077318e-06 2.4048803789046873e-06 1.1859896229456958e-10 2.6756919042569957e-11 1.1314558553489113e-11 7.8960071173107564e-11 1.9559311097322185e-11 


==> p.txt <==
73 2.1251850468808606e-01 2.0426337551915472e-01 2.0410100239884926e-01 2.0409436854031715e-01 2.0409399735675463e-01 2.0409397370511911e-01 2.0409397199183915e-01 2.0409397199183640e-01 5.0090330557155692e-02 2.8572053891446070e-03 2.4016036795691098e-04 1.7841287191338484e-05 1.2765951082100843e-06 9.0448237005970963e-08 
305 2.9946888727518540e-02 2.6797149104654274e-02 2.6796532725800563e-02 2.6796653060417477e-02 2.6796662033494369e-02 2.6796662661677285e-02 2.6796662710526154e-02 2.6796662710526217e-02 1.3045519274445199e-02 2.5983687092753115e-04 1.7384659909092474e-05 1.2714786102413863e-06 9.4056543101422497e-08 6.9822044957903496e-09 
697 1.4214519665557996e-02 1.2162703859888520e-02 1.2154851892629675e-02 1.2154764486543875e-02 1.2154763500236582e-02 1.2154763492109841e-02 1.2154763492351828e-02 1.2154763492351874e-02 5.2985344193887708e-03 3.5151948480595919e-05 1.1340104377482152e-06 8.2596225756904502e-08 6.2353516034803249e-09 4.6948546240406018e-10 
1249 7.2496565112661572e-03 6.7144482913045686e-03 6.7119669925465256e-03 6.7119382886218137e-03 6.7119379482236050e-03 6.7119379441672559e-03 6.7119379441215512e-03 6.7119379441214280e-03 1.9045225715274788e-03 1.3480817609329146e-05 1.7409002917233340e-07 7.2804106692577539e-09 5.4168382207771060e-10 4.1198187361535809e-11 
1961 5.0151290999285517e-03 4.6461672713143760e-03 4.6451680701503134e-03 4.6451566553059841e-03 4.6451565189706443e-03 4.6451565173062032e-03 4.6451565172858159e-03 4.6451565172849242e-03 1.4785901533313681e-03 8.3654634359256760e-06 9.0007299840420987e-08 1.0192111149469704e-09 1.7068590374054956e-11 9.4592370913196530e-13 
2833 3.8806591676008506e-03 3.4852231603533031e-03 3.4844649498637610e-03 3.4844570443001888e-03 3.4844569581106068e-03 3.4844569571416866e-03 3.4844569571306251e-03 3.4844569571289307e-03 1.4213644049875986e-03 6.3322527984961246e-06 6.5074999454701118e-08 6.9596352180983262e-10 8.6430178634471853e-12 3.1718383275109583e-13 
3865 3.1363815437163000e-03 2.9812741715032945e-03 2.9805284825152960e-03 2.9805205372246645e-03 2.9805204509351342e-03 2.9805204499877150e-03 2.9805204499769415e-03 2.9805204499771341e-03 5.9305184901153548e-04 4.3348444349359219e-06 4.6088854875091750e-08 5.0117764297962642e-10 5.5781167051352513e-12 7.6324146121621395e-14 
5057 2.4502777827666820e-03 2.2537037835645146e-03 2.2529972900440474e-03 2.2529901666104111e-03 2.2529900926259103e-03 2.2529900918436714e-03 2.2529900918351613e-03 2.2529900918349262e-03 7.5669864998414657e-04 3.8093943986770035e-06 3.8818519611874764e-08 4.0698294147187261e-10 4.3914324683649478e-12 6.7569941693272749e-14 
6409 2.0685052981347612e-03 1.9972197110511617e-03 1.9969297803690625e-03 1.9969267969956223e-03 1.9969267649395423e-03 1.9969267645874558e-03 1.9969267645828831e-03 1.9969267645834322e-03 4.0957404512198813e-04 2.4598411586037174e-06 2.5734453916318015e-08 2.7743563382023657e-10 3.0716087588631193e-12 7.4222499143897237e-14 
7921 1.6885988573347355e-03 1.6179122872113662e-03 1.6176847665627355e-03 1.6176824179360096e-03 1.6176823929034858e-03 1.6176823926314149e-03 1.6176823926291051e-03 1.6176823926293273e-03 3.3449819676778655e-04 2.0119987324772904e-06 2.1105100909253805e-08 2.2708883130597762e-10 2.5059925291660178e-12 9.7996901633149047e-14 
9593 1.6158182101021132e-03 1.5156511729083400e-03 1.5153939194388732e-03 1.5153913142423878e-03 1.5153912870535765e-03 1.5153912867639219e-03 1.5153912867607864e-03 1.5153912867601584e-03 4.5098547381212516e-04 1.9941547931930699e-06 2.0272022489185669e-08 2.1194053260870504e-10 2.2785441922153710e-12 9.6859709468818747e-14 
11425 1.3902924327630680e-03 1.3555381836589471e-03 1.3553763357136526e-03 1.3553746802806598e-03 1.3553746626717700e-03 1.3553746624804987e-03 1.3553746624770696e-03 1.3553746624772221e-03 1.8437950836897387e-04 1.3686476324458844e-06 1.4488198002738405e-08 1.5702867683317926e-10 1.7443842614202792e-12 1.1415736700444020e-13 
13417 1.1993731997981499e-03 1.1488114617284075e-03 1.1486698319396792e-03 1.1486683709261911e-03 1.1486683555943934e-03 1.1486683554295424e-03 1.1486683554289986e-03 1.1486683554291959e-03 2.6136780509795573e-04 1.2484468331986696e-06 1.2909629032214599e-08 1.3737208851387805e-10 1.5050708606960365e-12 1.4008592475784654e-13 
15569 1.0772927959472503e-03 1.0504603173666835e-03 1.0503827279601491e-03 1.0503819200277595e-03 1.0503819114252391e-03 1.0503819113334269e-03 1.0503819113306977e-03 1.0503819113320332e-03 1.8515703445415806e-04 1.0430691327149422e-06 1.0797310006025149e-08 1.1515936926049247e-10 1.2712770484999250e-12 1.3692094250096651e-13 
17881 9.4693673710603702e-04 9.2339314664658171e-04 9.2328654781898315e-04 9.2328547533058157e-04 9.2328546411527543e-04 9.2328546399676715e-04 9.2328546399713773e-04 9.2328546399622125e-04 1.3298296491196933e-04 9.0693572653570710e-07 9.5782642417061798e-09 1.0349000372561602e-10 1.1512257642035727e-12 1.6480329134306441e-13 
20353 9.1217810793556980e-04 8.8259823446904711e-04 8.8250438498220138e-04 8.8250344677589263e-04 8.8250343710264756e-04 8.8250343700033726e-04 8.8250343699986552e-04 8.8250343700066187e-04 1.7269110756553313e-04 8.8823946023157851e-07 9.1153738227125475e-09 9.6192537098489749e-11 1.0605916683922633e-12 1.9757302705993740e-13 
22985 7.4954876384504651e-04 7.3742184485008500e-04 7.3736596640305060e-04 7.3736537314796427e-04 7.3736536675937214e-04 7.3736536669163476e-04 7.3736536669244748e-04 7.3736536668846369e-04 9.0302331701264915e-05 6.8359202240101449e-07 7.1965510174555746e-09 7.7748563374839189e-11 8.9265974774494723e-13 2.3705957729649436e-13 
25777 7.4702924417610801e-04 7.3157857678463891e-04 7.3153313993567799e-04 7.3153267392971749e-04 7.3153266900742760e-04 7.3153266895613204e-04 7.3153266895633869e-04 7.3153266895652441e-04 1.1219409273236828e-04 6.0705497515354041e-07 6.3907699167537676e-09 6.9076281308485068e-11 7.9269316332592483e-13 2.2846779668182735e-13 
28729 6.6250599374283810e-04 6.4786847764216184e-04 6.4782946064155034e-04 6.4782907169060825e-04 6.4782906764285046e-04 6.4782906760296071e-04 6.4782906760198634e-04 6.4782906760267242e-04 1.0736740003725358e-04 6.2051817530368947e-07 6.3687674845581139e-09 6.7333503887559900e-11 7.6584081993449130e-13 2.4440625767239197e-13 
31841 6.3860982295912212e-04 6.2805953699809642e-04 6.2800076112376837e-04 6.2800011205447863e-04 6.2800010494161256e-04 6.2800010486170621e-04 6.2800010486296974e-04 6.2800010486194885e-04 7.3374603601577065e-05 5.1847355096798530e-07 5.5299630354352142e-09 6.0165957499493281e-11 7.2349979030633743e-13 2.7692967083107881e-13 
35113 6.0963952849842616e-04 5.9776873716347592e-04 5.9772418907692989e-04 5.9772371721320656e-04 5.9772371208059272e-04 5.9772371202060142e-04 5.9772371202071819e-04 5.9772371202296542e-04 8.4306474427352874e-05 4.8801806124337978e-07 5.0985998555399988e-09 5.4754662937031666e-11 6.7481303591326278e-13 3.2223914578398741e-13 
38545 5.3002358765619358e-04 5.2227026688114622e-04 5.2223797023766858e-04 5.2223762604093106e-04 5.2223762225814773e-04 5.2223762221620753e-04 5.2223762221801739e-04 5.2223762221651762e-04 6.1918565445385663e-05 4.2851317766871197e-07 4.4830486769536911e-09 4.8266499773925083e-11 6.3019219027537303e-13 3.1616219414240803e-13 
42137 5.2057055651090977e-04 5.1318526376025657e-04 5.1314914211421446e-04 5.1314874630144203e-04 5.1314874184525737e-04 5.1314874179112999e-04 5.1314874179175720e-04 5.1314874179304555e-04 5.4147266113046626e-05 3.7825953117287148e-07 4.0339453309317902e-09 4.4069465419416654e-11 6.4411664880222205e-13 4.4562655751456607e-13 
45889 4.8116133473872542e-04 4.7043435821513289e-04 4.7038486004726102e-04 4.7038433466727871e-04 4.7038432893773286e-04 4.7038432887898266e-04 4.7038432887274730e-04 4.7038432887284927e-04 6.4880151457804322e-05 4.0026752378055667e-07 4.1512453676731107e-09 4.4248315125543908e-11 6.2539131613310203e-13 3.9197367047876925e-13 
49801 4.5551760657630856e-04 4.5010233969601309e-04 4.5007267235549564e-04 4.5007234756543280e-04 4.5007234392778256e-04 4.5007234388785269e-04 4.5007234388422972e-04 4.5007234388281338e-04 4.2498285648652056e-05 3.3129535729925394e-07 3.5015267793680540e-09 3.7938784529954743e-11 6.9753904031138266e-13 4.6267777123702830e-13 
53873 4.1204741928292334e-04 4.0642463523561439e-04 4.0640172138141768e-04 4.0640147676104360e-04 4.0640147405224990e-04 4.0640147402202549e-04 4.0640147402306220e-04 4.0640147402322901e-04 4.4253869361604079e-05 3.0000921720588249e-07 3.1648669136710045e-09 3.4280899363430170e-11 6.2473576001798863e-13 4.6413610703239316e-13 
58105 4.0604960463517002e-04 3.9986564545345295e-04 3.9983970726785093e-04 3.9983942599100704e-04 3.9983942286525456e-04 3.9983942283198652e-04 3.9983942282953943e-04 3.9983942282828181e-04 4.8814083190575939e-05 3.0467329831213512e-07 3.1380177308756773e-09 3.3324676432583044e-11 6.4986846544946672e-13 5.0366773769363379e-13 
62497 3.7379115229400602e-04 3.6969471955524015e-04 3.6967448867053699e-04 3.6967427119075530e-04 3.6967426875483058e-04 3.6967426872487038e-04 3.6967426872656776e-04 3.6967426872648064e-04 3.3805923227060054e-05 2.6349771857362186e-07 2.7876135580599196e-09 3.0173306606749878e-11 7.0044076078881780e-13 5.3837935884378981e-13 
67049 3.6289986340036501e-04 3.5693412363766076e-04 3.5690832907885501e-04 3.5690806307531376e-04 3.5690806022835244e-04 3.5690806019698739e-04 3.5690806019378368e-04 3.5690806019510207e-04 4.0970030890450099e-05 2.6024385657109271e-07 2.7042161262656223e-09 2.8854256389822997e-11 7.3707388358326429e-13 6.4365865950187210e-13 
71761 3.4399032546297549e-04 3.4070915800526075e-04 3.4069567989210146e-04 3.4069553228794453e-04 3.4069553063858750e-04 3.4069553061990567e-04 3.4069553061976836e-04 3.4069553062028471e-04 3.3962971212510647e-05 2.3200634834327480e-07 2.4187629972152755e-09 2.5918815415703081e-11 7.4805444847955174e-13 6.3262128078538099e-13 
76633 3.1505480839972487e-04 3.1179366289191458e-04 3.1177784167786587e-04 3.1177766983952993e-04 3.1177766792352688e-04 3.1177766790755235e-04 3.1177766790453399e-04 3.1177766791212096e-04 2.7899576412490562e-05 2.0333838212825090e-07 2.1535153976834410e-09 2.3364612870388890e-11 7.7710361863454889e-13 6.7580688689250798e-13 
81665 3.2462637094222470e-04 3.2028883251099103e-04 3.2027279900495424e-04 3.2027263628565928e-04 3.2027263455614225e-04 3.2027263453628774e-04 3.2027263453717858e-04 3.2027263453505734e-04 3.5946992431378801e-05 2.1664307097828314e-07 2.2286668830929715e-09 2.3580872769813841e-11 7.9726179663671161e-13 7.3658114167108704e-13 
86857 2.9230146387627064e-04 2.8965048327611956e-04 2.8963743344944998e-04 2.8963729466324409e-04 2.8963729313584901e-04 2.8963729311435091e-04 2.8963729311913414e-04 2.8963729311967684e-04 2.4895527223363848e-05 1.9239798596290480e-07 2.0152032616752747e-09 2.1624253448224660e-11 8.0848956389083450e-13 8.0278377498240696e-13 
92209 2.8883301587360365e-04 2.8605112628792917e-04 2.8604012308013408e-04 2.8604000754006839e-04 2.8604000628553936e-04 2.8604000626951382e-04 2.8604000627232824e-04 2.8604000627598526e-04 2.6867830485918478e-05 1.7777796668172875e-07 1.8600718546434457e-09 1.9950406465454684e-11 8.0099800242593310e-13 8.8698728141865486e-13 
97721 2.6172287528400693e-04 2.5828238075238977e-04 2.5826773201884941e-04 2.5826758361972065e-04 2.5826758205984196e-04 2.5826758204586388e-04 2.5826758204759357e-04 2.5826758204612556e-04 2.9093449725278066e-05 1.7827821366306783e-07 1.8288153412499597e-09 1.9325493336495069e-11 8.5345209977140297e-13 8.3618808599421625e-13 
103393 2.6378271407955883e-04 2.6196251370118464e-04 2.6195446268143050e-04 2.6195437692221702e-04 2.6195437597259524e-04 2.6195437595980095e-04 2.6195437596241680e-04 2.6195437595779371e-04 2.0621723119970642e-05 1.5170926012272614e-07 1.5994692074296879e-09 1.7287731926274854e-11 8.7258645451560995e-13 8.8799702905056558e-13 
109225 2.4536386961046238e-04 2.4215297843785180e-04 2.4213949510181436e-04 2.4213935647180332e-04 2.4213935501143452e-04 2.4213935499353245e-04 2.4213935499645779e-04 2.4213935499794054e-04 2.5808961206236408e-05 1.6128029815114919e-07 1.6674490976729250e-09 1.7695777057954309e-11 9.0588478570897980e-13 9.2501407519483319e-13 
115217 2.3951260162955978e-04 2.3757926540721823e-04 2.3757101633507474e-04 2.3757093048888550e-04 2.3757092956096251e-04 2.3757092955752282e-04 2.3757092954909716e-04 2.3757092955282804e-04 2.0327069675543293e-05 1.4643345985379505e-07 1.5207420750422895e-09 1.6228762804693676e-11 1.1103925441264307e-12 1.0668633309125011e-12 
121369 2.2772210527204629e-04 2.2590141104942752e-04 2.2589320170644518e-04 2.2589311590840783e-04 2.2589311498251980e-04 2.2589311497247510e-04 2.2589311497140142e-04 2.2589311497269918e-04 1.7966132479987637e-05 1.3069719188446572e-07 1.3748375396831915e-09 1.4854826357518770e-11 1.2143581745914352e-12 1.0958277236912140e-12 
127681 2.1850771197061617e-04 2.1637707514163637e-04 2.1636964884396765e-04 2.1636957323715298e-04 2.1636957244340065e-04 2.1636957242631533e-04 2.1636957243343992e-04 2.1636957243408061e-04 2.1784947863813829e-05 1.3557774939005932e-07 1.3926107064686786e-09 1.4759679855375508e-11 1.0988041746516129e-12 1.1861682247189060e-12 
134153 2.2252535838127488e-04 2.2122431399388887e-04 2.2121828846809440e-04 2.2121822494602708e-04 2.2121822426311019e-04 2.2121822425243040e-04 2.2121822425625912e-04 2.2121822425477346e-04 1.6027353217456729e-05 1.2434179385123651e-07 1.3020938489524543e-09 1.3993699750476461e-11 1.0916985675437223e-12 1.4323293807681682e-12 
140785 2.0239742234417341e-04 2.0053810214458548e-04 2.0053010254870670e-04 2.0053002088940005e-04 2.0053002003093951e-04 2.0053002002288708e-04 2.0053002002588151e-04 2.0053002002318795e-04 1.7034329655126615e-05 1.1870017302976507e-07 1.2391598840892943e-09 1.3305557643355689e-11 1.2524004538656740e-12 1.2218596144189310e-12 
147577 2.0145409181701346e-04 1.9973651942173297e-04 1.9972872327490376e-04 1.9972864427091156e-04 1.9972864344696697e-04 1.9972864344028696e-04 1.9972864343450534e-04 1.9972864343893189e-04 1.8396235817472308e-05 1.1993878861438058e-07 1.2325846122761415e-09 1.3080637056107455e-11 1.5517503702811799e-12 1.3114945530607101e-12 
154529 1.8677079834507657e-04 1.8574076308374053e-04 1.8573634421470468e-04 1.8573629715980432e-04 1.8573629665102765e-04 1.8573629664113983e-04 1.8573629664411109e-04 1.8573629664094413e-04 1.3347579674376853e-05 1.0346150977436313e-07 1.0878982124431654e-09 1.1792939239848771e-11 1.2956540577815552e-12 1.3147309974317389e-12 
161641 1.9077050990695267e-04 1.8927708570820411e-04 1.8927191421581129e-04 1.8927186290021604e-04 1.8927186236823235e-04 1.8927186235671024e-04 1.8927186236180346e-04 1.8927186235974400e-04 1.6466347613188086e-05 1.0734077322354778e-07 1.1118883740049711e-09 1.1921518624122989e-11 1.5060904400248704e-12 1.4809177278468243e-12 
168913 1.7565247879289115e-04 1.7428632290600045e-04 1.7428054086169692e-04 1.7428048220260911e-04 1.7428048158231083e-04 1.7428048157613126e-04 1.7428048158040266e-04 1.7428048157315713e-04 1.4427284656482948e-05 1.0194438755520428e-07 1.0612742319947804e-09 1.1431430895273073e-11 1.4628150417709276e-12 1.5931794294546765e-12 
176345 1.7514822130735555e-04 1.7406357034874365e-04 1.7405904887621867e-04 1.7405900264479861e-04 1.7405900215891189e-04 1.7405900215540081e-04 1.7405900214550565e-04 1.7405900215550907e-04 1.2428414773457273e-05 9.2505438339217049e-08 9.7446398104168644e-10 1.0652715466505234e-11 1.6788525053734419e-12 1.4968064681906269e-12 
183937 1.6691914240740577e-04 1.6538194357923448e-04 1.6537656755956546e-04 1.6537651385562787e-04 1.6537651330636124e-04 1.6537651330144652e-04 1.6537651330168139e-04 1.6537651330175129e-04 1.5764686331523624e-05 9.6734275423612628e-08 9.9664760848711227e-10 1.0673748985262118e-11 1.5936729248303071e-12 1.6556118045246514e-12 
191689 1.6352834721843987e-04 1.6261475833783613e-04 1.6261020016658791e-04 1.6261015301113717e-04 1.6261015249674780e-04 1.6261015248428552e-04 1.6261015248126954e-04 1.6261015248423459e-04 1.1285088628685292e-05 8.6945136816857761e-08 9.1325396082745977e-10 9.9810567484892613e-12 1.6824374518952745e-12 1.6482982958323333e-12 
199601 1.6623260007652982e-04 1.6491316033718034e-04 1.6490700679016473e-04 1.6490694290567412e-04 1.6490694221897446e-04 1.6490694221380552e-04 1.6490694221047781e-04 1.6490694221973798e-04 1.2764171070406879e-05 8.7314482752146237e-08 9.1293697224114154e-10 9.9784105663557397e-12 1.7646942926562892e-12 1.8461864891112919e-12 
207673 1.5097142092879577e-04 1.4950935299095036e-04 1.4950336564339660e-04 1.4950330270567427e-04 1.4950330203660517e-04 1.4950330203184576e-04 1.4950330202455694e-04 1.4950330202445226e-04 1.4131584613982857e-05 8.7406032307202193e-08 9.0144128464613573e-10 9.7349703978560770e-12 1.7882892767800650e-12 2.0343112884791674e-12 
215905 1.5228968961443146e-04 1.5139187643876297e-04 1.5138734356648519e-04 1.5138729568383493e-04 1.5138729515680664e-04 1.5138729514869596e-04 1.5138729514881775e-04 1.5138729514772579e-04 9.7973847214693930e-06 7.5373596832329991e-08 7.9609551599231083e-10 8.8367478109099212e-12 1.9661826897368199e-12 2.0598071741674648e-12 
224297 1.4482755788180929e-04 1.4360847220229973e-04 1.4360405215872249e-04 1.4360400744401272e-04 1.4360400697096084e-04 1.4360400696147272e-04 1.4360400696236179e-04 1.4360400696760109e-04 1.2857741086004825e-05 7.8103195860264423e-08 8.0826802612182455e-10 8.8436165838379255e-12 1.9252749658108744e-12 1.8090896163165078e-12 
232849 1.4424141904591472e-04 1.4340650982049786e-04 1.4340270208374926e-04 1.4340266108960653e-04 1.4340266064077274e-04 1.4340266063167479e-04 1.4340266063869381e-04 1.4340266063501755e-04 1.0379880502548665e-05 7.4908928771992885e-08 7.8030360655214147e-10 8.6334534446168185e-12 2.0755758389586659e-12 2.1383341398492424e-12 
241561 1.3461624947608364e-04 1.3360766193057616e-04 1.3360266824685382e-04 1.3360261545297930e-04 1.3360261488247374e-04 1.3360261486947676e-04 1.3360261487237432e-04 1.3360261488691385e-04 9.7667666816405263e-06 6.9969670359802369e-08 7.3444892078740535e-10 8.1582787370159195e-12 2.2611225325958487e-12 2.3376138777149865e-12 
250433 1.3519555524455060e-04 1.3409932712526255e-04 1.3409489224437216e-04 1.3409484613836052e-04 1.3409484563205485e-04 1.3409484563198576e-04 1.3409484563137386e-04 1.3409484563267350e-04 1.1659601409552689e-05 7.2507472442699712e-08 7.4543525548151054e-10 8.1606887812813997e-12 2.2501851069464012e-12 2.2251722047029725e-12 
259465 1.2817138410393800e-04 1.2753468354783734e-04 1.2753151094317203e-04 1.2753147657255102e-04 1.2753147618372104e-04 1.2753147618046242e-04 1.2753147618046416e-04 1.2753147617415011e-04 8.1513734015137619e-06 6.3060525172909463e-08 6.6251102485160477e-10 7.5887261812615055e-12 2.4180249994595347e-12 2.4011572340841466e-12 
268657 1.2795104478442295e-04 1.2713408803723849e-04 1.2713083799837632e-04 1.2713080379486697e-04 1.2713080342784342e-04 1.2713080341632805e-04 1.2713080341414886e-04 1.2713080342745549e-04 9.5510062885574473e-06 6.4003504033166537e-08 6.6542546840213886e-10 7.4684741050005434e-12 2.4370643699785825e-12 2.6640244872635204e-12 
278009 1.2675704267625068e-04 1.2586325264722216e-04 1.2585941227345583e-04 1.2585937251181027e-04 1.2585937209199806e-04 1.2585937208922819e-04 1.2585937208286739e-04 1.2585937209253308e-04 9.7270212271357398e-06 6.5194005599505541e-08 6.7081984181614315e-10 7.5502707102276992e-12 3.0242511828514740e-12 2.9720936139461316e-12 
287521 1.1811625598170963e-04 1.1755962790797917e-04 1.1755709924912927e-04 1.1755707219744491e-04 1.1755707189827730e-04 1.1755707190195862e-04 1.1755707189992799e-04 1.1755707188784331e-04 7.4947882525430811e-06 5.7602448209390633e-08 6.0427582016241267e-10 6.9768380784311380e-12 2.4724507884996632e-12 2.6995760024954094e-12 
297193 1.2169131140409920e-04 1.2092502100169422e-04 1.2092189653698659e-04 1.2092186410905851e-04 1.2092186375750412e-04 1.2092186375307771e-04 1.2092186375625752e-04 1.2092186375785772e-04 8.9977621363801564e-06 5.8903620228645672e-08 6.0733828386141515e-10 6.9473850925220808e-12 2.5725978358748867e-12 2.6621499746612371e-12 
307025 1.1156100855741210e-04 1.1102343048445208e-04 1.1102115625181602e-04 1.1102113199568374e-04 1.1102113172965158e-04 1.1102113173145511e-04 1.1102113173230775e-04 1.1102113172216407e-04 7.5560924180069607e-06 5.4675835799489540e-08 5.6857896677275265e-10 6.7293473304499177e-12 2.6575037685543147e-12 2.6908654607597453e-12 
317017 1.1471218081873711e-04 1.1408457658408740e-04 1.1408190637498702e-04 1.1408187901740348e-04 1.1408187873343779e-04 1.1408187873705596e-04 1.1408187873793463e-04 1.1408187873178212e-04 7.5121899010139120e-06 5.4238284272182818e-08 5.6469196595280671e-10 6.5951207046323256e-12 2.9646048324639880e-12 2.9532424721752621e-12 
327169 1.0741762884869639e-04 1.0666386587733311e-04 1.0666114915283116e-04 1.0666112149600643e-04 1.0666112120674115e-04 1.0666112119953405e-04 1.0666112120105535e-04 1.0666112120172516e-04 8.8433490039009183e-06 5.5328520964975341e-08 5.6717068472623069e-10 6.6413487713961783e-12 2.8055191994920892e-12 2.8007526790127494e-12 
337481 1.0738280917457055e-04 1.0693828957585670e-04 1.0693616090579487e-04 1.0693613809896077e-04 1.0693613785033794e-04 1.0693613784959390e-04 1.0693613784744068e-04 1.0693613784095380e-04 6.3469251660467513e-06 4.8720792914258031e-08 5.0953640241965257e-10 6.3129505490790450e-12 2.9321115614113699e-12 2.8504876072440214e-12 
347953 1.0299871727897134e-04 1.0239900519483535e-04 1.0239668987470661e-04 1.0239666654475796e-04 1.0239666630272420e-04 1.0239666629773632e-04 1.0239666629858869e-04 1.0239666630200807e-04 7.2016328307814731e-06 4.8556137287306881e-08 5.0324139249647751e-10 6.1739967033822663e-12 2.9180075247417373e-12 3.1116526061045217e-12 
358585 1.0267432577818045e-04 1.0205784189325710e-04 1.0205560664002005e-04 1.0205558410890928e-04 1.0205558387712921e-04 1.0205558387753822e-04 1.0205558386739003e-04 1.0205558387925087e-04 7.7791959066452436e-06 5.0159758240681642e-08 5.1520016304812223e-10 6.2047462413027484e-12 3.4345190906530417e-12 3.0536045456878146e-12 
369377 1.0035512816032999e-04 9.9890932735002239e-05 9.9888886330311028e-05 9.9888865174766969e-05 9.9888864949280984e-05 9.9888864954144498e-05 9.9888864944064007e-05 9.9888864949102077e-05 6.1181500387925318e-06 4.5886638052873500e-08 4.7879101344553245e-10 6.1070883815076244e-12 3.2815225637032689e-12 3.6182970550196970e-12 
380329 9.6785310487349673e-05 9.6154922412077724e-05 9.6152568079949967e-05 9.6152544336541604e-05 9.6152544085396173e-05 9.6152544084776958e-05 9.6152544086735068e-05 9.6152544088765209e-05 7.5101158876731354e-06 4.6239414565215743e-08 4.7661065697110274e-10 6.1221344691145979e-12 3.5403212450142467e-12 3.1109871760085313e-12 
391441 9.7091797452357589e-05 9.6703680423939942e-05 9.6702088019094519e-05 9.6702071689492203e-05 9.6702071508463874e-05 9.6702071514508030e-05 9.6702071507439086e-05 9.6702071506562156e-05 5.8550031485907164e-06 4.2675295876965597e-08 4.4316361989574954e-10 5.9728715525626240e-12 3.4643358054954622e-12 3.4494721297934982e-12 
402713 9.2025644766578453e-05 9.1612409951004394e-05 9.1610906982883856e-05 9.1610891493425250e-05 9.1610891323746675e-05 9.1610891324659437e-05 9.1610891334731906e-05 9.1610891334805984e-05 5.9966662961684616e-06 4.1940810825919967e-08 4.3698501935118522e-10 5.9607937181168248e-12 3.8283548733554429e-12 3.6451221026835558e-12 
414145 9.2763397268749790e-05 9.2218445891529920e-05 9.2216415402020832e-05 9.2216395002959174e-05 9.2216394792712261e-05 9.2216394784803738e-05 9.2216394784016133e-05 9.2216394784162920e-05 6.8791555623341169e-06 4.4177018101300394e-08 4.5392959853626160e-10 6.1537222764935556e-12 3.6495571014355837e-12 3.5960513942334200e-12 
425737 8.8524868465112862e-05 8.8132552869251278e-05 8.8130857230201331e-05 8.8130840280755131e-05 8.8130840094804470e-05 8.8130840098759735e-05 8.8130840096246879e-05 8.8130840091663699e-05 5.2319780577825860e-06 3.9723092528355072e-08 4.1460402829761888e-10 5.8290570882217875e-12 3.8360533429846815e-12 4.0416950262740900e-12 
437489 8.8761957987710765e-05 8.8322182761156278e-05 8.8320538709143952e-05 8.8320522162676780e-05 8.8320521990646692e-05 8.8320521989024522e-05 8.8320521992421287e-05 8.8320521980803668e-05 5.8894558057853128e-06 3.8669541372463552e-08 4.0189755585046186e-10 6.0874693386886950e-12 4.6503437346688022e-12 3.9713853896665329e-12 
449401 8.4549466206430997e-05 8.4153309619390340e-05 8.4151887758294463e-05 8.4151873560921653e-05 8.4151873419647318e-05 8.4151873416273701e-05 8.4151873418437240e-05 8.4151873418089577e-05 5.6147037629091955e-06 3.9065448354922293e-08 4.0347127423422958e-10 6.0933938130875809e-12 4.2204381468136085e-12 4.0602277849747350e-12 
461473 8.4988239815669852e-05 8.4651589403601324e-05 8.4650226510668509e-05 8.4650212505902792e-05 8.4650212361930298e-05 8.4650212347804905e-05 8.4650212357233859e-05 8.4650212363944705e-05 4.9954265207810882e-06 3.7348880425071924e-08 3.9148480323295344e-10 5.9535374803404972e-12 4.3556463625613392e-12 4.6183202294021791e-12 
473705 8.3168262477029898e-05 8.2710789038276881e-05 8.2708853068421060e-05 8.2708833280437349e-05 8.2708833071699632e-05 8.2708833066557938e-05 8.2708833064127116e-05 8.2708833067001878e-05 5.5564002371086775e-06 3.7503045272351228e-08 3.8874127951946846e-10 6.1335862117133756e-12 4.0813402923899814e-12 4.6177889737134636e-12 
486097 8.1150025758822695e-05 8.0819379509494970e-05 8.0817776449799620e-05 8.0817759310348249e-05 8.0817759123057053e-05 8.0817759114457948e-05 8.0817759127798893e-05 8.0817759119674099e-05 4.6371461888088549e-06 3.4885423061006453e-08 3.6429037792759356e-10 6.0088885702904038e-12 4.1440250817588032e-12 4.3804165494830178e-12 
498649 8.1345904964559427e-05 8.1010766486016596e-05 8.1009294531007828e-05 8.1009278913325890e-05 8.1009278741088638e-05 8.1009278736166631e-05 8.1009278743530343e-05 8.1009278739174899e-05 4.6787110039655583e-06 3.3502606073208435e-08 3.5114416818755645e-10 6.0746150273559976e-12 4.7578618037870444e-12 4.3911013684201528e-12 
511361 7.7280426923336031e-05 7.6848247460473615e-05 7.6846469170455364e-05 7.6846450872383688e-05 7.6846450673308868e-05 7.6846450674326406e-05 7.6846450662025522e-05 7.6846450668029143e-05 5.3820833713014104e-06 3.5933598717717619e-08 3.7028375199058780e-10 5.8138521613858539e-12 4.8718575556274176e-12 4.4034869577623442e-12 
524233 7.8471500058141882e-05 7.8170791128241360e-05 7.8169279819478491e-05 7.8169263787700020e-05 7.8169263627110488e-05 7.8169263625570053e-05 7.8169263618613053e-05 7.8169263618910775e-05 4.2014230331944018e-06 3.2464422400089965e-08 3.4064519097866818e-10 6.0454413534354908e-12 4.9945827390406399e-12 4.7443085532034431e-12 
537265 7.4763003696699822e-05 7.4386349041067617e-05 7.4384587564237632e-05 7.4384569180676533e-05 7.4384568990830768e-05 7.4384568988576156e-05 7.4384568993957485e-05 7.4384568993317521e-05 4.5642743098621706e-06 3.1813803484817746e-08 3.3160134387385048e-10 6.6395897242746763e-12 5.5338375258964202e-12 4.9002060900045263e-12 

